Imaging the LkCa 15 system in polarimetry and total intensity without self-subtraction artefacts

Studying young protoplanetary disks is essential for understanding planet formation, but traditional angular differential imaging can introduce self-subtraction artefacts that hinder interpretation of small-scale structures. We present high-resolution total- and polarized-intensity Ks-band images of the LkCa~15 system obtained with SPHERE using near-simultaneous reference-star differential imaging (star-hopping), yielding self-subtraction-free images beyond 0.1 arcsec. LkCa~15 hosts a ~160 au protoplanetary disk and has previously been reported to harbour candidate protoplanets at separations of 15--18 au. We analyse the disk morphology and dust properties and search for super-Jupiter planets beyond 20 au. We first model the near-infrared scattered-light images together with ALMA submillimetre continuum data using RADMC-3D and a two grain-size (micron and millimetre) compact olivine model. While this model broadly reproduces the disk geometry, it overpredicts the degree of forward scattering in the near-infrared. To investigate this discrepancy, we extract the scattering phase function S(theta) and polarized fraction P(theta) from the SPHERE data and compare them with aggregate-scattering models. The observed phase functions disfavour compact Mie spheres and are better matched by porous aggregates (CAHP). Recomputing the scattered-light models with porous CAHP grains in the disk surface layer significantly improves agreement with the observed Ks-band morphology and polarization, while retaining compact millimetre grains to reproduce the ALMA continuum. No new planetary companions are detected; we place upper mass limits of ~1.5 MJ beyond 200 au and ~3.6 MJ in the inner disk. Our results demonstrate that combining star-hopping imaging with phase-function diagnostics provides strong constraints on dust grain properties in protoplanetary disks.

==> prepcitationformat.txt <==
%%%%%%The command BELOW link only the year (not the author name)
\makeatletter
% Patch case where name and year are separated by aysep
\patchcmd{\NAT@citex}
  {\@citea\NAT@hyper@{%
     \NAT@nmfmt{\NAT@nm}%
     \hyper@natlinkbreak{\NAT@aysep\NAT@spacechar}{\@citeb\@extra@b@citeb}%
     \NAT@date}}
  {\@citea\NAT@nmfmt{\NAT@nm}%
   \NAT@aysep\NAT@spacechar\NAT@hyper@{\NAT@date}}{}{}

% Patch case where name and year are separated by opening bracket
\patchcmd{\NAT@citex}
  {\@citea\NAT@hyper@{%
     \NAT@nmfmt{\NAT@nm}%
     \hyper@natlinkbreak{\NAT@spacechar\NAT@@open\if*#1*\else#1\NAT@spacechar\fi}%
       {\@citeb\@extra@b@citeb}%
     \NAT@date}}
  {\@citea\NAT@nmfmt{\NAT@nm}%
   \NAT@spacechar\NAT@@open\if*#1*\else#1\NAT@spacechar\fi\NAT@hyper@{\NAT@date}}
  {}{}
\makeatother
%%%%%%The command ABOVE link only the year (not the author name)

